Path Integral Quantum Monte Carlo Calculations of Light Nuclei

We describe a path-integral ground-state quantum Monte Carlo method for light nuclei in continuous space. We show how to efficiently update and sample the paths with spin-isospin dependent and spin-orbit interactions. We apply the method to the triton and alpha particle using both local chiral interactions with next-to-next-to-leading-order %(N$^2$LO) and the Argonne interactions. For operators, like the total energy, that commute with the Hamiltonian, our results agree with Green's function Monte Carlo and auxiliary field diffusion Monte Carlo calculations. For operators that do not commute with the Hamiltonian and for Euclidean response functions, the path-integral formulation allows straightforward calculation without forward walking or the increased variance typical of diffusion methods. We demonstrate this by calculating density distributions, root mean square radii, and Euclidean response functions for single-nucleon couplings.

==> NSR_keyword.txt <==
<KEYWORDS>NUCLEAR STRUCTURE {+2}H, {+3}H, {+3}He, {+4}He; calculated ground state energy, density distributions, root mean square (rms) radii, Euclidean response functions for single-nucleon couplings. Path-integral quantum Monte Carlo (PIMC) calculations. Argonne nucleon-nucleon interactions. Local chiral interactions with next-to-next-to-leading-order (NNLO). Comparison with Green's function Monte Carlo (GFMC) and Auxiliary-field diffusion Monte Carlo (AFDMC). Comparison with experimental results. Continuum quantum Monte Carlo (QMC) method.
